Decomposition Based Refinement for the Network Interdiction Problem

The shortest path network interdiction (SPNI) problem poses significant computational challenges due to its NP-hardness. Current solutions, primarily based on integer programming methods, are inefficient for large-scale instances. In this paper, we introduce a novel hybrid algorithm that can utilize Ising Processing Units (IPUs) alongside classical solvers. This approach decomposes the problem into manageable sub-problems, which are then offloaded to the slow but high-quality classical solvers or IPU. Results are subsequently recombined to form a global solution. Our method demonstrates comparable quality to existing whole problem solvers while reducing computational time for large-scale instances. Furthermore, our approach is amenable to parallelization, allowing for simultaneous processing of decomposed sub-problems.

==> 2025.csv <==
# of Nodes,Ratio
2502,0
3027,-0.01239669421
3602,-0.02205882353
4227,-0.01418439716
4902,0
5627,-0.01215805471
6402,0.005681818182
7227,-0.008108108108
8102,-0.02222222222
9027,-0.01918465228
10002,0.007009345794
11027,-0.01086956522
12102,0

==> 2050.csv <==
# of Nodes,Ratio
2502,-0.01321585903
3027,-0.02734375
3602,-0.003649635036
4227,-0.02033898305
4902,-0.03481012658
5627,-0.0350877193
6402,0.005633802817
7227,-0.007957559682
8102,-0.009975062344
9027,-0.009389671362
10002,0.002288329519
11027,-0.004291845494
12102,-0.02204408818

==> 4025.csv <==
# of Nodes,Ratio
2502,-0.01895734597
3027,-0.02100840336
3602,-0.01486988848
4227,-0.01052631579
4902,-0.01618122977
5627,-0.01796407186
6402,-0.02593659942
7227,-0.01322751323
8102,0.005102040816
9027,-0.02850356295
10002,-0.02267573696
11027,0.02192982456
12102,0
